Unsupervised Cross-Lingual Speech Emotion Recognition Using DomainAdversarial Neural Network

By using deep learning approaches, Speech Emotion Recog-nition (SER) on a single domain has achieved many excellentresults. However, cross-domain SER is still a challenging taskdue to the distribution shift between source and target domains.In this work, we propose a Domain Adversarial Neural Net-work (DANN) based approach to mitigate this distribution shiftproblem for cross-lingual SER. Specifically, we add a languageclassifier and gradient reversal layer after the feature extractor toforce the learned representation both language-independent andemotion-meaningful. Our method is unsupervised, i. e., labelson target language are not required, which makes it easier to ap-ply our method to other languages. Experimental results showthe proposed method provides an average absolute improve-ment of 3.91% over the baseline system for arousal and valenceclassification task. Furthermore, we find that batch normaliza-tion is beneficial to the performance gain of DANN. Thereforewe also explore the effect of different ways of data combinationfor batch normalization.

==> refbib.txt <==
%% 01
@article{r01,
  title={Survey on speech emotion recognition: Features, classification schemes, and databases},
  author={El Ayadi, Moataz and Kamel, Mohamed S and Karray, Fakhri},
  journal={Pattern Recognition},
  volume={44},
  number={3},
  pages={572--587},
  year={2011},
  publisher={Elsevier}
}

@inproceedings{r02,
  title={Towards discriminative representation learning for speech emotion recognition},
  author={Li, Runnan and Wu, Zhiyong and Jia, Jia and Bu, Yaohua and Zhao, Sheng and Meng, Helen},
  booktitle={International Joint Conference on Artificial Intelligence (IJCAI)},
  pages={5060--5066},
  year={2019}
}

@inproceedings{r03,
  title={Spatio-Temporal Context Modelling for Speech Emotion Classification},
  author={Jalal, Md Asif and Moore, Roger K and Hain, Thomas},
  booktitle={IEEE Automatic Speech Recognition and Understanding Workshop (ASRU)},
  pages={853--859},
  year={2019}
}

@inproceedings{r04,
  title={Speech Emotion Recognition Using Spectrogram \& Phoneme Embedding},
  author={Yenigalla, Promod and Kumar, Abhay and Tripathi, Suraj and Singh, Chirag and Kar, Sibsambhu and Vepa, Jithendra},
  booktitle={Conference of the International Speech Communication Association (INTERSPEECH)},
  pages={3688--3692},
  year={2018}
}

@inproceedings{r05,
  title={Cross-language acoustic emotion recognition: An overview and some tendencies},
  author={Feraru, Silvia Monica and Schuller, Dagmar and others},
  booktitle={International Conference on Affective Computing and Intelligent Interaction (ACII)},
  pages={125--131},
  year={2015}
}

%% 06
@inproceedings{r06,
  title={Transferable positive/negative speech emotion recognition via class-wise adversarial domain adaptation},
  author={Zhou, Hao and Chen, Ke},
  booktitle={IEEE International Conference on Acoustics, Speech and Signal Processing (ICASSP)},
  pages={3732--3736},
  year={2019}
}

@inproceedings{r07,
  title={Cross-lingual and multilingual speech emotion recognition on {English} and {French}},
  author={M. {Neumann} and N. g. {Thang Vu}},
  booktitle={IEEE International Conference on Acoustics, Speech and Signal Processing (ICASSP)},
  pages={5769--5773},
  year={2018}
}

@article{r08,
  title={Cross-corpus acoustic emotion recognition: Variances and strategies},
  author={Schuller, Bjorn and Vlasenko, Bogdan and Eyben, Florian and Wollmer, Martin and Stuhlsatz, Andre and Wendemuth, Andreas and Rigoll, Gerhard},
  journal={IEEE Transactions on Affective Computing},
  volume={1},
  number={2},
  pages={119--131},
  year={2010},
  publisher={IEEE}
}

@article{r09,
  title={Efficient and effective strategies for cross-corpus acoustic emotion recognition},
  author={Kaya, Heysem and Karpov, Alexey A},
  journal={Neurocomputing},
  volume={275},
  pages={1028--1034},
  year={2018},
  publisher={Elsevier}
}

@article{r10,
  title={Cross-corpus speech emotion recognition based on domain-adaptive least-squares regression},
  author={Zong, Yuan and Zheng, Wenming and Zhang, Tong and Huang, Xiaohua},
  journal={IEEE Signal Processing Letters},
  volume={23},
  number={5},
  pages={585--589},
  year={2016},
  publisher={IEEE}
}

%% 11
@article{r11,
  title={Cross-corpus speech emotion recognition based on transfer non-negative matrix factorization},
  author={Song, Peng and Zheng, Wenming and Ou, Shifeng and Zhang, Xinran and Jin, Yun and Liu, Jinglei and Yu, Yanwei},
  journal={Speech Communication},
  volume={83},
  pages={34--41},
  year={2016},
  publisher={Elsevier}
}

@inproceedings{r12,
  title={Cross lingual speech emotion recognition using canonical correlation analysis on principal component subspace},
  author={Sagha, Hesam and Deng, Jun and Gavryukova, Maryna and Han, Jing and Schuller, Bj{\"o}rn},
  booktitle={IEEE international conference on acoustics, speech and signal processing (ICASSP)},
  pages={5800--5804},
  year={2016}
}

@article{r13,
  title={Autoencoder-based unsupervised domain adaptation for speech emotion recognition},
  author={Deng, Jun and Zhang, Zixing and Eyben, Florian and Schuller, Bj{\"o}rn},
  journal={IEEE Signal Processing Letters},
  volume={21},
  number={9},
  pages={1068--1072},
  year={2014},
  publisher={IEEE}
}

@inproceedings{r14,
  title={Introducing shared-hidden-layer autoencoders for transfer learning and their application in acoustic emotion recognition},
  author={Deng, Jun and Xia, Rui and Zhang, Zixing and Liu, Yang and Schuller, Bj{\"o}rn},
  booktitle={IEEE International Conference on Acoustics, Speech and Signal Processing (ICASSP)},
  pages={4818--4822},
  year={2014}
}

@article{r15,
  title={Universum autoencoder-based domain adaptation for speech emotion recognition},
  author={Deng, Jun and Xu, Xinzhou and Zhang, Zixing and Fr{\"u}hholz, Sascha and Schuller, Bj{\"o}rn},
  journal={IEEE Signal Processing Letters},
  volume={24},
  number={4},
  pages={500--504},
  year={2017},
  publisher={IEEE}
}

%% 16
@inproceedings{r16,
  title={Generative adversarial nets},
  author={Goodfellow, Ian and Pouget-Abadie, Jean and Mirza, Mehdi and Xu, Bing and Warde-Farley, David and Ozair, Sherjil and Courville, Aaron and Bengio, Yoshua},
  booktitle={Advances in Neural Information Processing Systems},
  pages={2672--2680},
  year={2014}
}

@article{r17,
  title={Domain-adversarial training of neural networks},
  author={Ganin, Yaroslav and Ustinova, Evgeniya and Ajakan, Hana and Germain, Pascal and Larochelle, Hugo and Laviolette, Fran{\c{c}}ois and Marchand, Mario and Lempitsky, Victor},
  journal={The Journal of Machine Learning Research},
  volume={17},
  number={1},
  pages={2096--2030},
  year={2016},
  publisher={JMLR. org}
}

@inproceedings{r18,
  title={Adversarial discriminative domain adaptation},
  author={Tzeng, Eric and Hoffman, Judy and Saenko, Kate and Darrell, Trevor},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={7167--7176},
  year={2017}
}

@inproceedings{r19,
  title={Unsupervised adversarial domain adaptation for cross-lingual speech emotion recognition},
  author={Latif, Siddique and Qadir, Junaid and Bilal, Muhammad},
  booktitle={International Conference on Affective Computing and Intelligent Interaction (ACII)},
  pages={732--737},
  year={2019}
}

@article{r20,
  title={Towards adversarial learning of speaker-invariant representation for speech emotion recognition},
  author={Tu, Ming and Tang, Yun and Huang, Jing and He, Xiaodong and Zhou, Bowen},
  journal={arXiv preprint arXiv:1903.09606},
  year={2019}
}

%% 21
@article{r21,
  title={Domain adversarial learning for emotion recognition},
  author={Lian, Zheng and Tao, Jianhua and Liu, Bin and Huang, Jian},
  journal={arXiv preprint arXiv:1910.13807},
  year={2019}
}

@article{r22,
  title={Domain adversarial for acoustic emotion recognition},
  author={Abdelwahab, Mohammed and Busso, Carlos},
  journal={IEEE/ACM Transactions on Audio, Speech, and Language Processing},
  volume={26},
  number={12},
  pages={2423--2435},
  year={2018},
  publisher={IEEE}
}

@inproceedings{r23,
  title={English Conversational Telephone Speech Recognition by Humans and Machines},
  author={George Saon and Gakuto Kurata and Tom Sercu and Kartik Audhkhasi and Samuel Thomas and Dimitrios Dimitriadis and Xiaodong Cui and Bhuvana Ramabhadran and Michael Picheny and Lynn-Li Lim and Bergul Roomi and Phil Hall},
  booktitle={Conference of the International Speech Communication Association (INTERSPEECH)},
  year={2017},
  pages={132--136}
}

@inproceedings{r24,
  title={Domain adversarial training for accented speech recognition},
  author={Sun, Sining and Yeh, Ching-Feng and Hwang, Mei-Yuh and Ostendorf, Mari and Xie, Lei},
  booktitle={IEEE International Conference on Acoustics, Speech and Signal Processing (ICASSP)},
  pages={4854--4858},
  year={2018}
}

@inproceedings{r25,
  title={Unsupervised domain adaptation via domain adversarial training for speaker recognition},
  author={Wang, Qing and Rao, Wei and Sun, Sining and Xie, Leib and Chng, Eng Siong and Li, Haizhou},
  booktitle={IEEE International Conference on Acoustics, Speech and Signal Processing (ICASSP)},
  pages={4889--4893},
  year={2018},
  organization={IEEE}
}

%% 26
@inproceedings{r26,
  title={Variational domain adversarial learning for speaker verification},
  author={Tu, Youzhi and Mak, Man-Wai and Chien, Jen-Tzung},
  booktitle={Conference of the International Speech Communication Association (INTERSPEECH)},
  pages={4315--4319},
  year={2019}
}

@inproceedings{r27,
  author    = {Sergey Ioffe and Christian Szegedy},
  title     = {Batch Normalization: Accelerating Deep Network Training by Reducing Internal Covariate Shift},
  booktitle = {International Conference on Machine Learning (ICML)},
  pages     = {448--456},
  year      = {2015},
}

@article{r28,
  title={{IEMOCAP}: Interactive emotional dyadic motion capture database},
  author={Busso, Carlos and Bulut, Murtaza and Lee, Chi-Chun and Kazemzadeh, Abe and Mower, Emily and Kim, Samuel and Chang, Jeannette N and Lee, Sungbok and Narayanan, Shrikanth S},
  journal={Language Resources and Evaluation},
  volume={42},
  number={4},
  pages={335},
  year={2008},
  publisher={Springer}
}

@inproceedings{r29,
  title={Introducing the {RECOLA} multimodal corpus of remote collaborative and affective interactions},
  author={Ringeval, Fabien and Sonderegger, Andreas and Sauer, Juergen and Lalanne, Denis},
  booktitle={IEEE International Conference and Workshops on Automatic Face and Gesture Recognition (FG)},
  pages={1--8},
  year={2013}
}

@inproceedings{r30,
  author    = {Diederik P. Kingma and Jimmy Ba},
  title     = {Adam: {A} Method for Stochastic Optimization},
  booktitle = {International Conference on Learning Representations (ICLR)},
  year      = {2015}
}
%% 31
@inproceedings{r31,
  title={Role of Regularization in the Prediction of Valence from Speech.},
  author={Sridhar, Kusha and Parthasarathy, Srinivas and Busso, Carlos},
  booktitle={Conference of the International Speech Communication Association (INTERSPEECH)},
  pages={941--945},
  year={2018}
}

@inproceedings{r32,
  title={Cross-lingual speech emotion recognition through factor analysis},
  author={Desplanques, Brecht and Demuynck, Kris},
  booktitle={Conference of the International Speech Communication Association (INTERSPEECH)},
  pages={3648--3652},
  year={2018},
}

@article{r33,
  title={Automatic speech emotion recognition using modulation spectral features},
  author={Wu, Siqing and Falk, Tiago H and Chan, Wai-Yip},
  journal={Speech Communication},
  volume={53},
  number={5},
  pages={768--785},
  year={2011},
  publisher={Elsevier}
}

@article{r34,
  title={Using agreement on direction of change to build rank-based emotion classifiers},
  author={Parthasarathy, Srinivas and Cowie, Roddy and Busso, Carlos},
  journal={IEEE/ACM Transactions on Audio, Speech, and Language Processing},
  volume={24},
  number={11},
  pages={2108--2121},
  year={2016},
  publisher={IEEE}
}

@inproceedings{r35,
  title={Adieu features? {E}nd-to-end speech emotion recognition using a deep convolutional recurrent network},
  author={Trigeorgis, George and Ringeval, Fabien and Brueckner, Raymond and Marchi, Erik and Nicolaou, Mihalis A and Schuller, Bj{\"o}rn and Zafeiriou, Stefanos},
  booktitle={IEEE international conference on acoustics, speech and signal processing (ICASSP)},
  pages={5200--5204},
  year={2016}
}

%% 36
@inproceedings{r36,
  title={Domain separation networks},
  author={Bousmalis, Konstantinos and Trigeorgis, George and Silberman, Nathan and Krishnan, Dilip and Erhan, Dumitru},
  booktitle={Advances in Neural Information Processing Systems},
  pages={343--351},
  year={2016}
}

